Characterisation and mitigation of beam-induced backgrounds observed in the ATLAS detector during the 2011 proton-proton run

This paper presents a summary of beam-induced backgrounds observed in the ATLAS detector and discusses methods to tag and remove background contaminated events in data. Trigger-rate based monitoring of beam-related backgrounds is presented. The correlations of backgrounds with machine conditions, such as residual pressure in the beam-pipe, are discussed. Results from dedicated beam-background simulations are shown, and their qualitative agreement with data is evaluated. Data taken during the passage of unpaired, i.e. non-colliding, proton bunches is used to obtain background-enriched data samples. These are used to identify characteristic features of beam-induced backgrounds, which then are exploited to develop dedicated background tagging tools. These tools, based on observables in the Pixel detector, the muon spectrometer and the calorimeters, are described in detail and their efficiencies are evaluated. Finally an example of an application of these techniques to a monojet analysis is given, which demonstrates the importance of such event cleaning techniques for some new physics searches.

==> Metadata.txt <==
Title:
Characterisation and mitigation of beam-induced backgrounds 
observed in the ATLAS detector during the 2011 proton-proton run

Abstract:
This paper presents a summary of beam-induced backgrounds observed in the ATLAS detector
and discusses methods to tag and remove background contaminated events in data.
Trigger-rate based monitoring of beam-related backgrounds is presented. 
The correlations of backgrounds with machine conditions, such as residual pressure in the beam-pipe, are discussed. 
Results from dedicated beam-background simulations are shown, and
their qualitative agreement with data is evaluated. Data taken during the passage of
unpaired, i.e. non-colliding, proton bunches is used to obtain background-enriched data samples. 
These are used to identify characteristic features of beam-induced backgrounds, which then are exploited to
develop dedicated background tagging tools. These tools, based on observables in the Pixel detector, the
muon spectrometer and the calorimeters, are described in detail and their efficiencies are evaluated.
Finally an example of an application of these techniques to a monojet analysis is given, which demonstrates the importance of
such event cleaning techniques for some new physics searches.

Comments: 
54 pages plus author list (67 pages total), 36 figures, 5 tables, submitted to JINST all figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/DAPR-2012-01/

